Evaluation of CNN-based Single-Image Depth Estimation Methods

While an increasing interest in deep models for single-image depth estimation methods can be observed, established schemes for their evaluation are still limited. We propose a set of novel quality criteria, allowing for a more detailed analysis by focusing on specific characteristics of depth maps. In particular, we address the preservation of edges and planar regions, depth consistency, and absolute distance accuracy. In order to employ these metrics to evaluate and compare state-of-the-art single-image depth estimation approaches, we provide a new high-quality RGB-D dataset. We used a DSLR camera together with a laser scanner to acquire high-resolution images and highly accurate depth maps. Experimental results show the validity of our proposed evaluation protocol.

==> figures/sketches/plane_fit.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'plane_fit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{112.56034911bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68002216)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{plane_fit.pdf}}%
    \put(0.76562183,0.59129537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
  \end{picture}%
\endgroup%


==> figures/sketches/plane_fit_adjusted.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'plane_fit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%%
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{112.56034911bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68002216)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/sketches/plane_fit.pdf}}%
    \put(0.76562183,0.59129537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize $d_i$}}}%
  \end{picture}%
\endgroup%


==> figures/sketches/planes.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'planes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{112.56034911bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68002216)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{planes.pdf}}%
    \put(0.43203786,0.55658527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
  \end{picture}%
\endgroup%


==> figures/sketches/planes_adjusted.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'planes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%%
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{112.56034911bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68002216)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/sketches/planes.pdf}}%
    \put(0.43203786,0.55658527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize $\eta$}}}%
  \end{picture}%
\endgroup%


==> figures/sketches/planes_angle.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'planes_angle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{97.87501298bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.0482355)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{planes_angle.pdf}}%
    \put(0.52846023,0.63485903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{a}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{planes_angle.pdf}}%
  \end{picture}%
\endgroup%


==> figures/sketches/planes_angle_adjusted.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'planes_angle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%%
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{97.87501298bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.0482355)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/sketches/planes_angle.pdf}}%
    \put(0.525,0.65){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize $\eta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/sketches/planes_angle.pdf}}%
  \end{picture}%
\endgroup%


==> tikz/hist_nyu.txt <==
d,n
0,4.761e+06
1,4.5245e+07
2,5.463e+07
3,2.987e+07
4,1.1889e+07
5,5.4434e+06
6,2.5284e+06
7,1.1841e+06
8,6.2857e+05
9,4.8448e+05


==> tikz/hist_nyu_025.txt <==
d,n
0,0
0.25,0
0.5,7.4006e+05
0.75,4.4107e+06
1,7.5855e+06
1.25,1.1388e+07
1.5,1.4063e+07
1.75,1.6512e+07
2,1.7344e+07
2.25,1.5428e+07
2.5,1.4349e+07
2.75,1.3594e+07
3,1.178e+07
3.25,9.512e+06
3.5,7.3279e+06
3.75,5.6331e+06
4,4.3601e+06
4.25,3.7741e+06
4.5,3.0057e+06
4.75,2.9755e+06
5,2.209e+06
5.25,1.7217e+06
5.5,1.3562e+06
5.75,1.1616e+06
6,9.7476e+05
6.25,7.7955e+05
6.5,6.3817e+05
6.75,5.7457e+05
7,4.1376e+05
7.25,3.73e+05
7.5,3.195e+05
7.75,2.4311e+05
8,2.0635e+05
8.25,1.8647e+05
8.5,1.6289e+05
8.75,1.5706e+05
9,1.276e+05
9.25,1.1342e+05
9.5,1.3046e+05
9.75,1.6392e+05

==> tikz/hist_side.txt <==
d,n
0,5.3006e+05
1,3.0403e+06
2,4.7754e+06
3,3.48e+06
4,1.4023e+06
5,7.8687e+05
6,5.0124e+05
7,3.3057e+05
8,2.9051e+05
9,2.1149e+05
10,1.5464e+05
11,1.3012e+05
12,1.1906e+05
13,1.167e+05
14,1.0829e+05
15,79072
16,64744
17,59773
18,72427
19,60325


==> tikz/hist_side_025.txt <==
d,n
0,0
0.25,110
0.5,1.153e+05
0.75,4.1286e+05
1,5.9752e+05
1.25,6.9204e+05
1.5,8.2226e+05
1.75,9.2798e+05
2,1.0421e+06
2.25,1.288e+06
2.5,1.1932e+06
2.75,1.2501e+06
3,1.1594e+06
3.25,9.2637e+05
3.5,6.6762e+05
3.75,7.2646e+05
4,4.7458e+05
4.25,3.4139e+05
4.5,3.1656e+05
4.75,2.6795e+05
5,2.4507e+05
5.25,2.1952e+05
5.5,1.6403e+05
5.75,1.5808e+05
6,1.5383e+05
6.25,1.3629e+05
6.5,1.1559e+05
6.75,95409
7,83653
7.25,78055
7.5,82884
7.75,85920
8,80393
8.25,80644
8.5,71660
8.75,57731
9,53325
9.25,61183
9.5,51995
9.75,44686
10,42671
10.25,47845
10.5,34306
10.75,29581
11,33507
11.25,34022
11.5,29260
11.75,32481
12,31686
12.25,25392
12.5,29413
12.75,30239
13,29072
13.25,33950
13.5,27866
13.75,25764
14,23962
14.25,22539
14.5,23828
14.75,37960
15,23433
15.25,18258
15.5,18226
15.75,19146
16,21103
16.25,19731
16.5,12425
16.75,11248
17,11791
17.25,14590
17.5,15083
17.75,17919
18,20269
18.25,17620
18.5,16438
18.75,17916
19,18263
19.25,15302
19.5,14368
19.75,12234

==> tikz/results_augmented_side/augmented_results_blur.csv <==
exponent,value,eigendnlvgg,fcrn,eigendnlalex,eigen
-0.5,0.316227766016838,0.288,0.274,0.318,0.36
-0.25,0.562341325190349,0.295,0.279,0.322,0.364
0,1,0.31,0.29,0.338,0.381
0.25,1.77827941003892,0.342,0.313,0.401,0.435
0.5,3.16227766016838,0.679,0.641,0.715,0.587
0.75,5.62341325190349,0.389,0.407,0.495,0.498
1,10,0.51,0.602,0.635,0.551


==> tikz/results_augmented_side/augmented_results_noise_gaussian.csv <==
exponent,value,eigendnlvgg,fcrn,eigendnlalex,eigen
-4,0.0001,0.289,0.274,0.318,0.361
-3.5,0.000316227766017,0.292,0.275,0.318,0.361
-3,0.001,0.299,0.276,0.317,0.361
-2.5,0.003162277660168,0.316,0.284,0.321,0.363
-2,0.01,0.35,0.311,0.338,0.368
-1.5,0.031622776601684,0.416,0.386,0.363,0.388
-1,0.1,0.525,0.502,0.397,0.434
-0.5,0.316227766016838,0.622,0.573,0.455,0.498
0,1,0.642,0.567,0.504,0.549


==> tikz/results_augmented_side/augmented_results_noise_sp.csv <==
exponent,value,eigendnlvgg,fcrn,eigendnlalex,eigen
-4,5E-05,0.288,0.273,0.318,0.36
-3.5,0.000158113883008,0.289,0.275,0.318,0.36
-3,0.0005,0.289,0.276,0.317,0.36
-2.5,0.001581138830084,0.292,0.277,0.317,0.36
-2,0.005,0.3,0.278,0.317,0.361
-1.5,0.015811388300842,0.325,0.289,0.322,0.361
-1,0.05,0.372,0.329,0.345,0.371
-0.5,0.158113883008419,0.484,0.459,0.379,0.411
0,0.5,0.64,0.57,0.461,0.509


==> tikz/results_augmented_side/blur_noise.csv <==
gaussianblur
exponent,value,eigendnlvgg,fcrn,eigendnlalex,eigen
-0.5,0.316227766016838,0.288,0.274,0.318,0.36
-0.25,0.562341325190349,0.295,0.279,0.322,0.364
0,1,0.31,0.29,0.338,0.381
0.25,1.77827941003892,0.342,0.313,0.401,0.435
0.5,3.16227766016838,0.679,0.641,0.715,0.587
0.75,5.62341325190349,0.389,0.407,0.495,0.498
1,10,0.51,0.602,0.635,0.551

gaussiannoise
exponent,value,eigendnlvgg,fcrn,eigendnlalex,eigen
-4,2.07122732048046,0.289,0.274,0.318,0.361
-3.5,1.94088587759278,0.292,0.275,0.318,0.361
-3,1.87931681680327,0.299,0.276,0.317,0.361
-2.5,2.0796966871037,0.316,0.284,0.321,0.363
-2,2.29086765276777,0.35,0.311,0.338,0.368
-1.5,0.031622776601684,0.416,0.386,0.363,0.388
-1,0.1,0.525,0.502,0.397,0.434
-0.5,0.316227766016838,0.622,0.573,0.455,0.498
0,1,0.642,0.567,0.504,0.549

salt&peppernoise
exponent,value,eigendnlvgg,fcrn,eigendnlalex,eigen
-4,5E-05,0.288,0.273,0.318,0.36
-3.5,0.000158113883008,0.289,0.275,0.318,0.36
-3,0.0005,0.289,0.276,0.317,0.36
-2.5,0.001581138830084,0.292,0.277,0.317,0.36
-2,0.005,0.3,0.278,0.317,0.361
-1.5,0.015811388300842,0.325,0.289,0.322,0.361
-1,0.05,0.372,0.329,0.345,0.371
-0.5,0.158113883008419,0.484,0.459,0.379,0.411
0,0.5,0.64,0.57,0.461,0.509


==> tikz/results_augmented_side/table_augmented.csv <==
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,rel,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,Gaussian Blur,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,-0.5,-0.25,0,0.25,0.5,0.75,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,$\sigma = 10^{-0.5}$,$\sigma = 10^{-0.25}$,$\sigma = 10^{0}$,$\sigma = 10^{0.25}$,$\sigma = 10^{0.5}$,$\sigma = 10^{0.75}$,$\sigma = 10^{1}$,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,eigendnlvgg ,0.288,0.295,0.31,0.342,0.679,0.389,0.51,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, fcrn ,0.274,0.279,0.29,0.313,0.641,0.407,0.602,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigendnlalex ,0.318,0.322,0.338,0.401,0.715,0.495,0.635,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigen ,0.36,0.364,0.381,0.435,0.587,0.498,0.551,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,Swapped Channels,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,GBR,BRG,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,eigendnlvgg ,0.293,0.299,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, fcrn ,0.279,0.282,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigendnlalex ,0.34,0.326,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigen ,0.38,0.37,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,Hue,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,-1,-0.75,-0.5,-0.25,0,0.25,0.5,0.75,1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,$\frac{10^{-1} \cdot 9}{360}$,$\frac{10^{-0.75} \cdot 9}{360}$,$\frac{10^{-0.5} \cdot 9}{360}$,$\frac{10^{-0.25} \cdot 9}{360}$,$\frac{10^{0} \cdot 9}{360}$,$\frac{10^{0.25} \cdot 9}{360}$,$\frac{10^{0.5} \cdot 9}{360}$,$\frac{10^{0.75} \cdot 9}{360}$,$\frac{10^{1} \cdot 9}{360}$,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,eigendnlvgg ,0.288,0.288,0.288,0.288,0.29,0.288,0.292,0.288,0.294,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, fcrn ,0.274,0.274,0.275,0.274,0.275,0.274,0.274,0.275,0.278,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigendnlalex ,0.318,0.318,0.321,0.319,0.323,0.319,0.328,0.32,0.34,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigen ,0.36,0.36,0.364,0.361,0.37,0.361,0.38,0.362,0.385,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,Saturation,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,-2,-1.75,-1.5,-1.25,-1,-0.75,-0.5,-0.25,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,$1 - 10^{-2}$,$1 - 10^{-1.75}$,$1 - 10^{-1.5}$,$1 - 10^{-1.25}$,$1 - 10^{-1}$,$1 - 10^{-0.75}$,$1 - 10^{-0.5}$,$1 - 10^{-0.25}$,$1 - 10^{0}$,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,eigendnlvgg ,0.286,0.286,0.286,0.286,0.287,0.288,0.288,0.288,0.288,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, fcrn ,0.278,0.273,0.272,0.272,0.273,0.273,0.273,0.274,0.274,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigendnlalex ,0.326,0.322,0.318,0.317,0.317,0.317,0.317,0.318,0.318,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigen ,0.361,0.359,0.358,0.359,0.359,0.36,0.36,0.36,0.36,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,Contrast,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,$\gamma = 0.2$,$\gamma = 2$,Stretched,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,eigendnlvgg ,0.398,0.302,0.288,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, fcrn ,0.353,0.301,0.273,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigendnlalex ,0.429,0.349,0.359,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigen ,0.419,0.379,0.359,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,Geometrical,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,Flip LR,Flip UD,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,Eigen DNL (VGG),0.271,0.425,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,FCRN,0.256,0.436,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,Eigen DNL (AlexNet),0.306,0.431,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,Eigen,0.336,0.428,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,Gaussian Noise,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,-4,-3.5,-3,-2.5,-2,-1.5,-1,-0.5,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,$\sigma^2 = 10^{-4}$,$\sigma^2 = 10^{-3.5}$,$\sigma^2 = 10^{-3}$,$\sigma^2 = 10^{-2.5}$,$\sigma^2 = 10^{-2}$,$\sigma^2 = 10^{-1.5}$,$\sigma^2 = 10^{-1}$,$\sigma^2 = 10^{-0.5}$,$\sigma^2 = 10^{0}$,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,eigendnlvgg ,0.289,0.292,0.299,0.316,0.35,0.416,0.525,0.622,0.642,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, fcrn ,0.274,0.275,0.276,0.284,0.311,0.386,0.502,0.573,0.567,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigendnlalex ,0.318,0.318,0.317,0.321,0.338,0.363,0.397,0.455,0.504,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigen ,0.361,0.361,0.361,0.363,0.368,0.388,0.434,0.498,0.549,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,Salt \& Pepper Noise,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,-4,-3.5,-3,-2.5,-2,-1.5,-1,-0.5,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,$10^{-4} \cdot 0.5$,$10^{-3.5} \cdot 0.5$,$10^{-3} \cdot 0.5$,$10^{-2.5} \cdot 0.5$,$10^{-2} \cdot 0.5$,$10^{-1.5} \cdot 0.5$,$10^{-1} \cdot 0.5$,$10^{-0.5} \cdot 0.5$,$10^{0} \cdot 0.5$,,,,,,,,,,,-1,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,eigendnlvgg ,0.288,0.289,0.289,0.292,0.3,0.325,0.372,0.484,0.64,,,,,,,,,,,0.1,0.9,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, fcrn ,0.273,0.275,0.276,0.277,0.278,0.289,0.329,0.459,0.57,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigendnlalex ,0.318,0.318,0.317,0.317,0.317,0.322,0.345,0.379,0.461,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,, eigen ,0.36,0.36,0.36,0.36,0.361,0.361,0.371,0.411,0.509,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
 & ,\tiny ,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Method,\multicolumn{2}{l}{Geometrical},,\multicolumn{3}{l}{Contrast},,,\multicolumn{7}{l}{Gaussian Blur},,,,,,,\multicolumn{7}{l}{Swapped Channels},,\multicolumn{9}{l}{Hue},,,,,,,,,\multicolumn{9}{l}{Saturation},,,,,,,,,\multicolumn{9}{l}{Gaussian Noise},,,,,,,,,\multicolumn{9}{l}{Salt \& Pepper Noise},,,,,,,,
,Flip LR,Flip UD,$\gamma = 0.2$,$\gamma = 2$,Stretched,$\sigma = 10^{-0.5}$,$\sigma = 10^{-0.25}$,$\sigma = 10^{0}$,$\sigma = 10^{0.25}$,$\sigma = 10^{0.5}$,$\sigma = 10^{0.75}$,$\sigma = 10^{1}$,GBR,BRG,$\frac{10^{-1} \cdot 9}{360}$,$\frac{10^{-0.75} \cdot 9}{360}$,$\frac{10^{-0.5} \cdot 9}{360}$,$\frac{10^{-0.25} \cdot 9}{360}$,$\frac{10^{0} \cdot 9}{360}$,$\frac{10^{0.25} \cdot 9}{360}$,$\frac{10^{0.5} \cdot 9}{360}$,$\frac{10^{0.75} \cdot 9}{360}$,$\frac{10^{1} \cdot 9}{360}$,$1 - 10^{-2}$,$1 - 10^{-1.75}$,$1 - 10^{-1.5}$,$1 - 10^{-1.25}$,$1 - 10^{-1}$,$1 - 10^{-0.75}$,$1 - 10^{-0.5}$,$1 - 10^{-0.25}$,$1 - 10^{0}$,$\sigma^2 = 10^{-4}$,$\sigma^2 = 10^{-3.5}$,$\sigma^2 = 10^{-3}$,$\sigma^2 = 10^{-2.5}$,$\sigma^2 = 10^{-2}$,$\sigma^2 = 10^{-1.5}$,$\sigma^2 = 10^{-1}$,$\sigma^2 = 10^{-0.5}$,$\sigma^2 = 10^{0}$,$10^{-4} \cdot 0.5$,$10^{-3.5} \cdot 0.5$,$10^{-3} \cdot 0.5$,$10^{-2.5} \cdot 0.5$,$10^{-2} \cdot 0.5$,$10^{-1.5} \cdot 0.5$,$10^{-1} \cdot 0.5$,$10^{-0.5} \cdot 0.5$,$10^{0} \cdot 0.5$
Eigen DNL (VGG),0.271,0.425,0.398,0.302,0.288,0.288,0.295,0.31,0.342,0.679,0.389,0.51,0.293,0.299,0.288,0.288,0.288,0.288,0.29,0.288,0.292,0.288,0.294,0.286,0.286,0.286,0.286,0.287,0.288,0.288,0.288,0.288,0.289,0.292,0.299,0.316,0.35,0.416,0.525,0.622,0.642,0.288,0.289,0.289,0.292,0.3,0.325,0.372,0.484,0.64
FCRN,0.256,0.436,0.353,0.301,0.273,0.274,0.279,0.29,0.313,0.641,0.407,0.602,0.279,0.282,0.274,0.274,0.275,0.274,0.275,0.274,0.274,0.275,0.278,0.278,0.273,0.272,0.272,0.273,0.273,0.273,0.274,0.274,0.274,0.275,0.276,0.284,0.311,0.386,0.502,0.573,0.567,0.273,0.275,0.276,0.277,0.278,0.289,0.329,0.459,0.57
Eigen DNL (AlexNet),0.306,0.431,0.429,0.349,0.359,0.318,0.322,0.338,0.401,0.715,0.495,0.635,0.34,0.326,0.318,0.318,0.321,0.319,0.323,0.319,0.328,0.32,0.34,0.326,0.322,0.318,0.317,0.317,0.317,0.317,0.318,0.318,0.318,0.318,0.317,0.321,0.338,0.363,0.397,0.455,0.504,0.318,0.318,0.317,0.317,0.317,0.322,0.345,0.379,0.461
Eigen,0.336,0.428,0.419,0.379,0.359,0.36,0.364,0.381,0.435,0.587,0.498,0.551,0.38,0.37,0.36,0.36,0.364,0.361,0.37,0.361,0.38,0.362,0.385,0.361,0.359,0.358,0.359,0.359,0.36,0.36,0.36,0.36,0.361,0.361,0.361,0.363,0.368,0.388,0.434,0.498,0.549,0.36,0.36,0.36,0.36,0.361,0.361,0.371,0.411,0.509
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
\multicolumn{1}{l}{Method},\multicolumn{2}{l}{Geometrical},,\multicolumn{3}{l}{Contrast},,,\multicolumn{7}{l}{Swapped Channels},,\multicolumn{2}{l}{Hue},,\multicolumn{2}{l}{Saturation},,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,Flip LR,Flip UD,$\gamma = 0.2$,$\gamma = 2$,Stretched,GBR,BRG,$H = \SI{9}{\degree}$,$H = \SI{90}{\degree}$,$S = 0.9$,$S = 0$,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Eigen DNL (VGG),0.271,0.425,0.398,0.302,0.288,0.293,0.299,0.288,0.294,0.287,0.288,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
FCRN,0.256,0.436,0.353,0.301,0.273,0.279,0.282,0.274,0.278,0.273,0.274,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Eigen DNL (AlexNet),0.306,0.431,0.429,0.349,0.359,0.34,0.326,0.319,0.34,0.317,0.318,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Eigen,0.336,0.428,0.419,0.379,0.359,0.38,0.37,0.361,0.385,0.359,0.36,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
, & \tiny Flip LR, & \tiny Flip LR & \tiny Flip UD, & \tiny Flip LR & \tiny Flip UD & \tiny $\gamma = 0.2$, & \tiny Flip LR & \tiny Flip UD & \tiny $\gamma = 0.2$ & \tiny $\gamma = 2$, & \tiny Flip LR & \tiny Flip UD & \tiny $\gamma = 0.2$ & \tiny $\gamma = 2$ & \tiny Stretched, & \tiny Flip LR & \tiny Flip UD & \tiny $\gamma = 0.2$ & \tiny $\gamma = 2$ & \tiny Stretched & \tiny GBR, & \tiny Flip LR & \tiny Flip UD & \tiny $\gamma = 0.2$ & \tiny $\gamma = 2$ & \tiny Stretched & \tiny GBR & \tiny BRG, & \tiny Flip LR & \tiny Flip UD & \tiny $\gamma = 0.2$ & \tiny $\gamma = 2$ & \tiny Stretched & \tiny GBR & \tiny BRG & \tiny $H = \SI{9}{\degree}$, & \tiny Flip LR & \tiny Flip UD & \tiny $\gamma = 0.2$ & \tiny $\gamma = 2$ & \tiny Stretched & \tiny GBR & \tiny BRG & \tiny $H = \SI{9}{\degree}$ & \tiny $H = \SI{90}{\degree}$, & \tiny Flip LR & \tiny Flip UD & \tiny $\gamma = 0.2$ & \tiny $\gamma = 2$ & \tiny Stretched & \tiny GBR & \tiny BRG & \tiny $H = \SI{9}{\degree}$ & \tiny $H = \SI{90}{\degree}$ & \tiny $S = 0.9$, & \tiny Flip LR & \tiny Flip UD & \tiny $\gamma = 0.2$ & \tiny $\gamma = 2$ & \tiny Stretched & \tiny GBR & \tiny BRG & \tiny $H = \SI{9}{\degree}$ & \tiny $H = \SI{90}{\degree}$ & \tiny $S = 0.9$ & \tiny $S = 0$, & \tiny Flip LR & \tiny Flip UD & \tiny $\gamma = 0.2$ & \tiny $\gamma = 2$ & \tiny Stretched & \tiny GBR & \tiny BRG & \tiny $H = \SI{9}{\degree}$ & \tiny $H = \SI{90}{\degree}$ & \tiny $S = 0.9$ & \tiny $S = 0$ \\,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Eigen DNL (VGG),Eigen DNL (VGG) & 0.271,Eigen DNL (VGG) & 0.271 & 0.425,Eigen DNL (VGG) & 0.271 & 0.425 & 0.398,Eigen DNL (VGG) & 0.271 & 0.425 & 0.398 & 0.302,Eigen DNL (VGG) & 0.271 & 0.425 & 0.398 & 0.302 & 0.288,Eigen DNL (VGG) & 0.271 & 0.425 & 0.398 & 0.302 & 0.288 & 0.293,Eigen DNL (VGG) & 0.271 & 0.425 & 0.398 & 0.302 & 0.288 & 0.293 & 0.299,Eigen DNL (VGG) & 0.271 & 0.425 & 0.398 & 0.302 & 0.288 & 0.293 & 0.299 & 0.288,Eigen DNL (VGG) & 0.271 & 0.425 & 0.398 & 0.302 & 0.288 & 0.293 & 0.299 & 0.288 & 0.294,Eigen DNL (VGG) & 0.271 & 0.425 & 0.398 & 0.302 & 0.288 & 0.293 & 0.299 & 0.288 & 0.294 & 0.287,Eigen DNL (VGG) & 0.271 & 0.425 & 0.398 & 0.302 & 0.288 & 0.293 & 0.299 & 0.288 & 0.294 & 0.287 & 0.288,Eigen DNL (VGG) & 0.271 & 0.425 & 0.398 & 0.302 & 0.288 & 0.293 & 0.299 & 0.288 & 0.294 & 0.287 & 0.288 \\,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
FCRN,FCRN & 0.256,FCRN & 0.256 & 0.436,FCRN & 0.256 & 0.436 & 0.353,FCRN & 0.256 & 0.436 & 0.353 & 0.301,FCRN & 0.256 & 0.436 & 0.353 & 0.301 & 0.273,FCRN & 0.256 & 0.436 & 0.353 & 0.301 & 0.273 & 0.279,FCRN & 0.256 & 0.436 & 0.353 & 0.301 & 0.273 & 0.279 & 0.282,FCRN & 0.256 & 0.436 & 0.353 & 0.301 & 0.273 & 0.279 & 0.282 & 0.274,FCRN & 0.256 & 0.436 & 0.353 & 0.301 & 0.273 & 0.279 & 0.282 & 0.274 & 0.278,FCRN & 0.256 & 0.436 & 0.353 & 0.301 & 0.273 & 0.279 & 0.282 & 0.274 & 0.278 & 0.273,FCRN & 0.256 & 0.436 & 0.353 & 0.301 & 0.273 & 0.279 & 0.282 & 0.274 & 0.278 & 0.273 & 0.274,FCRN & 0.256 & 0.436 & 0.353 & 0.301 & 0.273 & 0.279 & 0.282 & 0.274 & 0.278 & 0.273 & 0.274 \\,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Eigen DNL (AlexNet),Eigen DNL (AlexNet) & 0.306,Eigen DNL (AlexNet) & 0.306 & 0.431,Eigen DNL (AlexNet) & 0.306 & 0.431 & 0.429,Eigen DNL (AlexNet) & 0.306 & 0.431 & 0.429 & 0.349,Eigen DNL (AlexNet) & 0.306 & 0.431 & 0.429 & 0.349 & 0.359,Eigen DNL (AlexNet) & 0.306 & 0.431 & 0.429 & 0.349 & 0.359 & 0.34,Eigen DNL (AlexNet) & 0.306 & 0.431 & 0.429 & 0.349 & 0.359 & 0.34 & 0.326,Eigen DNL (AlexNet) & 0.306 & 0.431 & 0.429 & 0.349 & 0.359 & 0.34 & 0.326 & 0.319,Eigen DNL (AlexNet) & 0.306 & 0.431 & 0.429 & 0.349 & 0.359 & 0.34 & 0.326 & 0.319 & 0.34,Eigen DNL (AlexNet) & 0.306 & 0.431 & 0.429 & 0.349 & 0.359 & 0.34 & 0.326 & 0.319 & 0.34 & 0.317,Eigen DNL (AlexNet) & 0.306 & 0.431 & 0.429 & 0.349 & 0.359 & 0.34 & 0.326 & 0.319 & 0.34 & 0.317 & 0.318,Eigen DNL (AlexNet) & 0.306 & 0.431 & 0.429 & 0.349 & 0.359 & 0.34 & 0.326 & 0.319 & 0.34 & 0.317 & 0.318 \\,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Eigen,Eigen & 0.336,Eigen & 0.336 & 0.428,Eigen & 0.336 & 0.428 & 0.419,Eigen & 0.336 & 0.428 & 0.419 & 0.379,Eigen & 0.336 & 0.428 & 0.419 & 0.379 & 0.359,Eigen & 0.336 & 0.428 & 0.419 & 0.379 & 0.359 & 0.38,Eigen & 0.336 & 0.428 & 0.419 & 0.379 & 0.359 & 0.38 & 0.37,Eigen & 0.336 & 0.428 & 0.419 & 0.379 & 0.359 & 0.38 & 0.37 & 0.361,Eigen & 0.336 & 0.428 & 0.419 & 0.379 & 0.359 & 0.38 & 0.37 & 0.361 & 0.385,Eigen & 0.336 & 0.428 & 0.419 & 0.379 & 0.359 & 0.38 & 0.37 & 0.361 & 0.385 & 0.359,Eigen & 0.336 & 0.428 & 0.419 & 0.379 & 0.359 & 0.38 & 0.37 & 0.361 & 0.385 & 0.359 & 0.36,Eigen & 0.336 & 0.428 & 0.419 & 0.379 & 0.359 & 0.38 & 0.37 & 0.361 & 0.385 & 0.359 & 0.36 \\,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> tikz/results_global_stats/result_global_eigen_nyu_hist_rms.csv <==
d,mean,std
0.5,0.591353425873,0.390698308529
1.5,0.435988673334,0.248692595343
2.5,0.489880087737,0.204504916824
3.5,0.695639120214,0.31518901433
4.5,1.09524357813,0.481072947274
5.5,1.68393924099,0.686886192589
6.5,2.41653409431,0.783889335799
7.5,3.20092778933,0.861555674414
8.5,4.08714529652,0.965770325844
9.5,4.95187455521,0.966134907844


==> tikz/results_global_stats/result_global_eigen_side_hist_rms.csv <==
d,mean,std
0.5,0.994244565708,0.937720993923
1.5,0.52360476754,0.410596821051
2.5,0.642309907578,0.235057575681
3.5,0.973608093564,0.383257362427
4.5,1.48145817744,0.636389789374
5.5,2.52545262737,0.796760910695
6.5,3.36887151854,0.860596933884
7.5,4.39433267624,0.854582117665
8.5,5.40429894988,0.88037442575
9.5,6.26109058538,0.95583776507
10.5,7.30494339381,1.04998466232
11.5,8.25641230653,1.17619407817
12.5,9.20999917116,1.13690769735
13.5,10.2384508946,1.16368295397
14.5,11.3292031686,0.99493695836
15.5,12.4776594441,0.858674275968
16.5,13.5354014743,0.808290045899
17.5,14.7056726255,0.594212008709
18.5,15.6530958826,0.610000605328
19.5,16.5158084779,0.755368844072


==> tikz/results_global_stats/result_global_eigendnlalex_nyu_hist_rms.csv <==
d,mean,std
0.5,0.480634185544,0.388549307946
1.5,0.431871632632,0.271059018837
2.5,0.474270225126,0.237931889423
3.5,0.606739942455,0.310892897727
4.5,0.902633387824,0.459851157924
5.5,1.37358241999,0.689008932521
6.5,2.00546480529,0.832169547785
7.5,2.69231795053,0.927833480003
8.5,3.51669528072,1.04501260111
9.5,4.22349505688,1.08942183379


==> tikz/results_global_stats/result_global_eigendnlalex_side_hist_rms.csv <==
d,mean,std
0.5,1.20000393648,1.64390986604
1.5,0.522503402934,0.429673548792
2.5,0.626644924085,0.272705401704
3.5,0.81621396455,0.363256459381
4.5,1.18646042944,0.611203396132
5.5,2.03082705266,0.79663489707
6.5,2.81957518119,1.00139272872
7.5,3.75127955881,1.03470517295
8.5,4.71425948272,1.144684571
9.5,5.54097037084,1.3325785091
10.5,6.49022008151,1.43444253031
11.5,7.53972088566,1.54332322368
12.5,8.29337582248,1.44266818881
13.5,9.27174439874,1.50441822039
14.5,10.2945687845,1.33207720757
15.5,11.3265423734,1.42192384425
16.5,12.3359331929,1.40025406503
17.5,13.5771313357,1.19950528364
18.5,14.4908305291,1.15950042059
19.5,15.2502736518,1.38227690779


==> tikz/results_global_stats/result_global_eigendnlvgg_nyu_hist_rel.csv <==
d,mean,std
0.5,0.398520023179,0.343718327796
1.5,0.181450430326,0.139313927928
2.5,0.137430788695,0.0798166625727
3.5,0.146242485157,0.0906614254194
4.5,0.172563415098,0.108372814914
5.5,0.220388289397,0.130994378355
6.5,0.27350738218,0.135762879591
7.5,0.322991286812,0.129490276136
8.5,0.380929859212,0.131396310616
9.5,0.419888417605,0.130221621963


==> tikz/results_global_stats/result_global_eigendnlvgg_nyu_hist_rms.csv <==
d,mean,std
0.5,0.372887542684,0.302378576633
1.5,0.334490990586,0.219237517717
2.5,0.40883909028,0.212555805373
3.5,0.56701896172,0.308436387863
4.5,0.832314826136,0.463484579619
5.5,1.2678235913,0.680285353256
6.5,1.81384885064,0.839545678143
7.5,2.4388068587,0.941346347133
8.5,3.23680553173,1.08645561094
9.5,3.96310844771,1.21381861576


==> tikz/results_global_stats/result_global_eigendnlvgg_side_hist_rel.csv <==
d,mean,std
0.5,2.51829239013,5.16801908156
1.5,0.241079737914,0.194869229862
2.5,0.190355162702,0.0962189854063
3.5,0.221132018833,0.111491256351
4.5,0.273102655062,0.135863989673
5.5,0.364276124778,0.141850423817
6.5,0.421181534943,0.146134777619
7.5,0.499735922514,0.123802169355
8.5,0.55237608421,0.116648880942
9.5,0.590423933954,0.129403581654
10.5,0.617632758667,0.131199430162
11.5,0.64917791094,0.13443565252
12.5,0.663678491378,0.109738466685
13.5,0.695432459421,0.0991902082889
14.5,0.716446391978,0.0843713119653
15.5,0.739281808,0.0864290845068
16.5,0.769527642542,0.0787951463447
17.5,0.793686735608,0.0663136076489
18.5,0.80392339073,0.0610015287266
19.5,0.808045913336,0.0635191321843


==> tikz/results_global_stats/result_global_eigendnlvgg_side_hist_rms.csv <==
d,mean,std
0.5,1.03667565051,1.58874556376
1.5,0.418355416285,0.256586869313
2.5,0.54518989731,0.243235219279
3.5,0.826892127042,0.382160838283
4.5,1.25367145695,0.627184803713
5.5,2.0406089547,0.779299434975
6.5,2.76213028928,0.942451233909
7.5,3.75585779511,0.940196337945
8.5,4.71838589809,1.01071031376
9.5,5.60148518754,1.22265010071
10.5,6.47910195308,1.3819856761
11.5,7.48846720437,1.56912614126
12.5,8.29499017488,1.42080854693
13.5,9.39516439215,1.34587728583
14.5,10.3684063031,1.23805439597
15.5,11.41255133,1.39392524601
16.5,12.6666489576,1.35253045158
17.5,13.962301798,1.11054283221
18.5,14.9138228894,1.1351283105
19.5,15.7229404824,1.26993306519


==> tikz/results_global_stats/result_global_fayao_nyu_hist_rms.csv <==
d,mean,std
0.5,0.626112,0.317149
1.5,0.454914,0.243582
2.5,0.459067,0.19252
3.5,0.603795,0.261944
4.5,0.939663,0.41164
5.5,1.39009,0.623149
6.5,1.88314,0.75915
7.5,2.46547,0.886537
8.5,3.09079,1.01959
9.5,3.81029,1.10618


==> tikz/results_global_stats/result_global_fayao_side_hist_rms.csv <==
d,mean,std
0.5,1.765,2.03229
1.5,0.612678,0.357192
2.5,0.531625,0.185422
3.5,0.691183,0.272844
4.5,1.04232,0.462606
5.5,1.7974,0.595659
6.5,2.51803,0.764931
7.5,3.40008,0.875101
8.5,4.38308,1.0283
9.5,5.11471,1.30725
10.5,6.02225,1.37833
11.5,7.05219,1.55216
12.5,7.94363,1.30589
13.5,8.71469,1.66817
14.5,9.77454,1.52538
15.5,10.9272,1.11526
16.5,11.9241,1.45589
17.5,13.4491,1.38114
18.5,14.4794,1.33173
19.5,15.5007,1.48852


==> tikz/results_global_stats/result_global_fcrn_nyu_hist_rms.csv <==
d,mean,std
0.5,0.404025,0.325144
1.5,0.349401,0.242794
2.5,0.406257,0.236125
3.5,0.535582,0.335953
4.5,0.748788,0.478665
5.5,1.11036,0.693659
6.5,1.55575,0.878364
7.5,1.99235,1.06192
8.5,2.56594,1.22386
9.5,3.05007,1.33546


==> tikz/results_global_stats/result_global_fcrn_side_hist_rms.csv <==
d,mean,std
0.5,1.51406,2.57843
1.5,0.452088,0.325177
2.5,0.545888,0.252156
3.5,0.793405,0.437129
4.5,1.16005,0.69708
5.5,1.98601,1.0356
6.5,2.52835,1.33558
7.5,3.4132,1.48006
8.5,4.24376,1.70413
9.5,5.08797,1.94952
10.5,6.09965,2.24519
11.5,7.01439,2.3697
12.5,7.6764,2.36287
13.5,8.60798,2.52544
14.5,9.54671,2.39805
15.5,10.5575,2.61442
16.5,12.21,1.84487
17.5,13.4549,2.00208
18.5,14.4621,1.79145
19.5,15.2003,2.12243


==> tikz/results_global_stats/result_global_junli_nyu_hist_rel.csv <==
d,mean,std
0.5,0.436245775594,0.351053973309
1.5,0.183652257131,0.156131839556
2.5,0.12753563004,0.0778417736129
3.5,0.135843229377,0.0877646862318
4.5,0.157624888576,0.103680302367
5.5,0.192414046617,0.128138808981
6.5,0.230050804076,0.138051514202
7.5,0.264218307287,0.134559576772
8.5,0.318730192045,0.135162916647
9.5,0.356206603643,0.132246421938


==> tikz/results_global_stats/result_global_junli_nyu_hist_rms.csv <==
d,mean,std
0.5,0.408301311172,0.314335626842
1.5,0.338920797086,0.24750147726
2.5,0.392441223483,0.224233891003
3.5,0.539512843085,0.307663621349
4.5,0.769988997128,0.441024447861
5.5,1.11878663032,0.669574181465
6.5,1.54445079084,0.843675944012
7.5,2.03214638018,0.964780739096
8.5,2.73758027749,1.11075659012
9.5,3.37768991539,1.222211384


==> tikz/results_global_stats/result_global_junli_side_hist_rel.csv <==
d,mean,std
0.5,3.17719113826,6.61064249744
1.5,0.217135850589,0.174632188974
2.5,0.176632494195,0.0896204683711
3.5,0.175056048068,0.112229741601
4.5,0.220470485108,0.132760151668
5.5,0.287815865382,0.162970405393
6.5,0.327758961285,0.182989853225
7.5,0.418538870571,0.187996513331
8.5,0.486127682423,0.170336030001
9.5,0.521310088565,0.176736871524
10.5,0.563050482957,0.180883192518
11.5,0.603142209755,0.17434982239
12.5,0.60684069684,0.149184290326
13.5,0.636242632643,0.1285588575
14.5,0.646073882402,0.121284161412
15.5,0.667332073405,0.128547234626
16.5,0.716713508746,0.114481406878
17.5,0.754293769049,0.111893983224
18.5,0.769627163927,0.0988383204215
19.5,0.775711827585,0.100197034437


==> tikz/results_global_stats/result_global_junli_side_hist_rms.csv <==
d,mean,std
0.5,1.32171301981,2.18012599504
1.5,0.395960345545,0.272010496299
2.5,0.514215745185,0.262947484344
3.5,0.670538362677,0.390230689506
4.5,1.02820240913,0.589866881356
5.5,1.66432488833,0.865549030035
6.5,2.19405666314,1.1523611108
7.5,3.1721807359,1.37723486355
8.5,4.17208194398,1.43612829007
9.5,4.96105165198,1.66511540586
10.5,5.90752688823,1.87007834166
11.5,6.96606299697,2.00668181822
12.5,7.59382087409,1.90683454267
13.5,8.59115150924,1.73425754849
14.5,9.34615314675,1.73722313986
15.5,10.3173507929,2.03070258348
16.5,11.7999392152,1.91190858024
17.5,13.2647700501,1.90814134046
18.5,14.2927389662,1.84074104988
19.5,15.1022591369,1.96892946053


==> tikz/results_planarity/bar_plot_planarity.csv <==
,,ocomb,,otable,,ofloor,,owall
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,,,,,,,
,,Distance,NYU,,,,,
,,Method,Combined,Tables,Floor,Walls,,
,[fill=tumbluedark, draw=tumbluedark, fill opacity=0.75],Eigen,0.047868,0.031809,0.05354,0.049375,,\addplot[fill=tumbluedark, draw=tumbluedark, fill opacity=0.75] coordinates {(Combined,0.047868) (Tables,0.031809) (Floor,0.05354) (Walls,0.049375)};
,[fill=tumblue, draw=tumblue, fill opacity=0.5],EigenDNL(alex),0.036579,0.02334,0.027393,0.04858,,\addplot[fill=tumblue, draw=tumblue, fill opacity=0.5] coordinates {(Combined,0.036579) (Tables,0.02334) (Floor,0.027393) (Walls,0.04858)};
,[fill=tumbluelight, draw=tumbluelight, fill opacity=0.5],EigenDNL(vgg),0.026689,0.01887,0.015578,0.038189,,\addplot[fill=tumbluelight, draw=tumbluelight, fill opacity=0.5] coordinates {(Combined,0.026689) (Tables,0.01887) (Floor,0.015578) (Walls,0.038189)};
,[fill=tumgreen, draw=tumgreen, fill opacity=0.5],Laina,0.025511,0.018426,0.011622,0.038896,,\addplot[fill=tumgreen, draw=tumgreen, fill opacity=0.5] coordinates {(Combined,0.025511) (Tables,0.018426) (Floor,0.011622) (Walls,0.038896)};
,[fill=tumorange, draw=tumorange, fill opacity=0.5],Liu,0.050482,0.035008,0.037869,0.065964,,\addplot[fill=tumorange, draw=tumorange, fill opacity=0.5] coordinates {(Combined,0.050482) (Tables,0.035008) (Floor,0.037869) (Walls,0.065964)};
,[fill=tumivory, draw=tumivory, fill opacity=0.75],Li,0.031741,0.016905,0.014992,0.050198,,\addplot[fill=tumivory, draw=tumivory, fill opacity=0.75] coordinates {(Combined,0.031741) (Tables,0.016905) (Floor,0.014992) (Walls,0.050198)};
,,,,,,,,
,,,,,,,,
,,Orientation,NYU,,,,,
,,Method,Combined,Tables,Floor,Walls,,
,[fill=tumbluedark, draw=tumbluedark, fill opacity=0.75],Eigen,21.6674,23.9347,14.3333,26.5242,,\addplot[fill=tumbluedark, draw=tumbluedark, fill opacity=0.75] coordinates {(Combined,21.6674) (Tables,23.9347) (Floor,14.3333) (Walls,26.5242)};
,[fill=tumblue, draw=tumblue, fill opacity=0.5],EigenDNL(alex),13.9579,12.0979,7.2158,19.8742,,\addplot[fill=tumblue, draw=tumblue, fill opacity=0.5] coordinates {(Combined,13.9579) (Tables,12.0979) (Floor,7.2158) (Walls,19.8742)};
,[fill=tumbluelight, draw=tumbluelight, fill opacity=0.5],EigenDNL(vgg),10.9119,10.6274,4.4759,16.011,,\addplot[fill=tumbluelight, draw=tumbluelight, fill opacity=0.5] coordinates {(Combined,10.9119) (Tables,10.6274) (Floor,4.4759) (Walls,16.011)};
,[fill=tumgreen, draw=tumgreen, fill opacity=0.5],Laina,10.7723,11.2159,4.4355,15.5264,,\addplot[fill=tumgreen, draw=tumgreen, fill opacity=0.5] coordinates {(Combined,10.7723) (Tables,11.2159) (Floor,4.4355) (Walls,15.5264)};
,[fill=tumorange, draw=tumorange, fill opacity=0.5],Liu,22.4679,22.1051,10.719,31.7186,,\addplot[fill=tumorange, draw=tumorange, fill opacity=0.5] coordinates {(Combined,22.4679) (Tables,22.1051) (Floor,10.719) (Walls,31.7186)};
,[fill=tumivory, draw=tumivory, fill opacity=0.75],Li,13.3335,10.3985,4.6741,21.1332,,\addplot[fill=tumivory, draw=tumivory, fill opacity=0.75] coordinates {(Combined,13.3335) (Tables,10.3985) (Floor,4.6741) (Walls,21.1332)};
,,,,,,,,
,,,,,,,,
,,Orientation,SIDE,,,,,
,,Method,Combined,Tables,Floor,Walls,,
,[fill=tumbluedark, draw=tumbluedark, fill opacity=0.75],Eigen,33.2661,17.9556,29.2935,38.3847,,\addplot[fill=tumbluedark, draw=tumbluedark, fill opacity=0.75] coordinates {(Combined,33.2661) (Tables,17.9556) (Floor,29.2935) (Walls,38.3847)};
,[fill=tumblue, draw=tumblue, fill opacity=0.5],EigenDNL(alex),26.6375,15.7233,22.6134,30.5428,,\addplot[fill=tumblue, draw=tumblue, fill opacity=0.5] coordinates {(Combined,26.6375) (Tables,15.7233) (Floor,22.6134) (Walls,30.5428)};
,[fill=tumbluelight, draw=tumbluelight, fill opacity=0.5],EigenDNL(vgg),21.6397,19.9205,13.4758,23.8752,,\addplot[fill=tumbluelight, draw=tumbluelight, fill opacity=0.5] coordinates {(Combined,21.6397) (Tables,19.9205) (Floor,13.4758) (Walls,23.8752)};
,[fill=tumgreen, draw=tumgreen, fill opacity=0.5],Laina,32.0173,21.2273,24.1105,36.7236,,\addplot[fill=tumgreen, draw=tumgreen, fill opacity=0.5] coordinates {(Combined,32.0173) (Tables,21.2273) (Floor,24.1105) (Walls,36.7236)};
,[fill=tumorange, draw=tumorange, fill opacity=0.5],Liu,31.9058,21.4775,22.5927,36.814,,\addplot[fill=tumorange, draw=tumorange, fill opacity=0.5] coordinates {(Combined,31.9058) (Tables,21.4775) (Floor,22.5927) (Walls,36.814)};
,[fill=tumivory, draw=tumivory, fill opacity=0.75],Li,26.6668,13.1575,7.7722,34.5952,,\addplot[fill=tumivory, draw=tumivory, fill opacity=0.75] coordinates {(Combined,26.6668) (Tables,13.1575) (Floor,7.7722) (Walls,34.5952)};
,,,,,,,,
,,,,,,,,
,,Distance,SIDE,,,,,
,,Method,Combined,Tables,Floor,Walls,,
,[fill=tumbluedark, draw=tumbluedark, fill opacity=0.75],Eigen,0.17935,0.05809,0.13499,0.22267,,\addplot[fill=tumbluedark, draw=tumbluedark, fill opacity=0.75] coordinates {(Combined,0.17935) (Tables,0.05809) (Floor,0.13499) (Walls,0.22267)};
,[fill=tumblue, draw=tumblue, fill opacity=0.5],EigenDNL(alex),0.20672,0.039278,0.17872,0.25938,,\addplot[fill=tumblue, draw=tumblue, fill opacity=0.5] coordinates {(Combined,0.20672) (Tables,0.039278) (Floor,0.17872) (Walls,0.25938)};
,[fill=tumbluelight, draw=tumbluelight, fill opacity=0.5],EigenDNL(vgg),0.17356,0.042628,0.071407,0.232,,\addplot[fill=tumbluelight, draw=tumbluelight, fill opacity=0.5] coordinates {(Combined,0.17356) (Tables,0.042628) (Floor,0.071407) (Walls,0.232)};
,[fill=tumgreen, draw=tumgreen, fill opacity=0.5],Laina,0.21935,0.052007,0.098884,0.29188,,\addplot[fill=tumgreen, draw=tumgreen, fill opacity=0.5] coordinates {(Combined,0.21935) (Tables,0.052007) (Floor,0.098884) (Walls,0.29188)};
,[fill=tumorange, draw=tumorange, fill opacity=0.5],Liu,0.22179,0.049317,0.098092,0.29644,,\addplot[fill=tumorange, draw=tumorange, fill opacity=0.5] coordinates {(Combined,0.22179) (Tables,0.049317) (Floor,0.098092) (Walls,0.29644)};
,[fill=tumivory, draw=tumivory, fill opacity=0.75],Li,0.20701,0.037079,0.065045,0.28589,,\addplot[fill=tumivory, draw=tumivory, fill opacity=0.75] coordinates {(Combined,0.20701) (Tables,0.037079) (Floor,0.065045) (Walls,0.28589)};

